Landauer's Principle for Trajectories of Repeated Interaction Systems

We analyze Landauer's principle for repeated interaction systems consisting of a reference quantum system $\mathcal{S}$ in contact with an environment $\mathcal{E}$ which is a chain of independent quantum probes. The system $\mathcal{S}$ interacts with each probe sequentially, for a given duration, and the Landauer principle relates the energy variation of $\mathcal{E}$ and the decrease of entropy of $\mathcal{S}$ by the entropy production of the dynamical process. We consider refinements of the Landauer bound at the level of the full statistics (FS) associated to a two-time measurement protocol of, essentially, the energy of $\mathcal{E}$. The emphasis is put on the adiabatic regime where the environment, consisting of $T \gg 1$ probes, displays variations of order $T^{-1}$ between the successive probes, and the measurements take place initially and after $T$ interactions. We prove a large deviation principle and a central limit theorem as $T \to \infty$ for the classical random variable describing the entropy production of the process, with respect to the FS measure. In a special case, related to a detailed balance condition, we obtain an explicit limiting distribution of this random variable without rescaling. At the technical level, we obtain a non-unitary adiabatic theorem generalizing that of [Commun. Math. Phys. (2017) 349: 285] and analyze the spectrum of complex deformations of families of irreducible completely positive trace-preserving maps.

==> Figures/LambdaStardatabeta1.csv <==
-1.5899999999999999,3.2269110792057987
-1.58,3.1738656835408596
-1.5699999999999998,3.125356496651622
-1.56,3.0797308148976077
-1.55,3.0362189454254938
-1.54,2.994374308196675
-1.53,2.9539057271964606
-1.52,2.914608039095707
-1.51,2.8763291667357187
-1.5,2.8389521267582
-1.49,2.802384776852464
-1.48,2.7665515203241156
-1.47,2.731389620322278
-1.46,2.6968476427460066
-1.45,2.6628806593818934
-1.44,2.629450087661201
-1.43,2.5965232361008344
-1.42,2.564070139591229
-1.41,2.53206536617437
-1.4,2.500486007349771
-1.3900000000000001,2.469310507715396
-1.38,2.438522252591454
-1.37,2.408102581995575
-1.36,2.378036950487957
-1.3499999999999999,2.3483122029346513
-1.3399999999999999,2.318914424179153
-1.3299999999999998,2.289832416161784
-1.3199999999999998,2.261056255294439
-1.3099999999999998,2.232574925006138
-1.2999999999999998,2.204379304329864
-1.2899999999999998,2.176461826716878
-1.2799999999999998,2.148813935912857
-1.2699999999999998,2.121428028229108
-1.2599999999999998,2.094297278896654
-1.2499999999999998,2.067415966761412
-1.2399999999999998,2.0407774043223523
-1.23,2.0143759099298033
-1.2199999999999998,1.9882061946118494
-1.21,1.9622635075155936
-1.2,1.936543005786262
-1.19,1.9110401797448204
-1.18,1.885750843042745
-1.17,1.8606710272448885
-1.16,1.8357969000674177
-1.15,1.8111250549172877
-1.14,1.7866521487172737
-1.13,1.76237499887224
-1.1199999999999999,1.7382905404343507
-1.1099999999999999,1.7143954229822351
-1.0999999999999999,1.6906874838010686
-1.0899999999999999,1.6671641721507386
-1.0799999999999998,1.643823038818664
-1.0699999999999998,1.6206617295577903
-1.06,1.5976774295888156
-1.0499999999999998,1.5748682324259209
-1.04,1.55223258487506
-1.03,1.529768610201407
-1.02,1.5074744912708358
-1.0099999999999998,1.485348467460416
-0.9999999999999998,1.463387870982631
-0.9899999999999998,1.4415918324933776
-0.9799999999999998,1.4199592919500938
-0.9699999999999998,1.3984888808020366
-0.9599999999999997,1.3771792643006624
-0.9499999999999997,1.356029140130618
-0.9399999999999997,1.335036343136264
-0.9299999999999998,1.314199923503506
-0.9199999999999998,1.2935196504648063
-0.9099999999999998,1.2729945649499124
-0.8999999999999998,1.2526237253468102
-0.8899999999999998,1.2324062069783974
-0.8799999999999998,1.2123409776486826
-0.8699999999999998,1.1924255429544741
-0.8599999999999998,1.1726610365936754
-0.8499999999999998,1.1530468478015257
-0.84,1.133582373168617
-0.83,1.1142670164944326
-0.82,1.0951001886449439
-0.8099999999999999,1.076080553455529
-0.7999999999999999,1.0572070892475183
-0.7899999999999999,1.0384807983082234
-0.78,1.0199013802568755
-0.77,1.0014685365444662
-0.76,0.9831819704352069
-0.75,0.965041386988249
-0.74,0.947045378086427
-0.73,0.9291939128179201
-0.72,0.9114879688515446
-0.71,0.8939275249055273
-0.7,0.8765125597074297
-0.69,0.8592430519941403
-0.6799999999999999,0.8421189805118692
-0.6699999999999999,0.8251390174806581
-0.6599999999999999,0.8083038741760598
-0.6499999999999999,0.7916145319786285
-0.6399999999999999,0.7750712335092703
-0.6299999999999999,0.7586742226041407
-0.6199999999999999,0.7424237443248245
-0.6099999999999999,0.7263200449686349
-0.5999999999999999,0.7103619144629235
-0.59,0.6945508510784701
-0.58,0.6788877491669022
-0.57,0.6633731117228756
-0.5599999999999999,0.6480074469059994
-0.5499999999999999,0.6327912681298402
-0.5399999999999999,0.6177250083176229
-0.5299999999999999,0.6028078293962578
-0.5199999999999999,0.5880419313265576
-0.5099999999999999,0.5734280716762706
-0.5,0.5589670195095242
-0.49,0.5446595556805718
-0.48,0.5305064731381587
-0.47,0.5165079822951812
-0.46,0.5026650061218257
-0.45,0.48897912353767736
-0.44,0.47545136192473725
-0.43,0.4620827690899365
-0.42,0.44887441395101774
-0.41000000000000003,0.43582724250643046
-0.4,0.42294198821567697
-0.39,0.410220444305753
-0.38,0.3976638904217171
-0.37,0.38527363669388637
-0.36,0.37305102496786485
-0.35,0.36099739802004804
-0.33999999999999997,0.34911406210281676
-0.32999999999999985,0.33740263304558943
-0.31999999999999984,0.325864626393469
-0.30999999999999983,0.3145015984972549
-0.2999999999999998,0.3033151483781818
-0.28999999999999987,0.2923070863945352
-0.27999999999999986,0.28147910519157926
-0.26999999999999985,0.27083267112052506
-0.25999999999999984,0.26036949603996984
-0.24999999999999983,0.2500913411678631
-0.23999999999999985,0.2400000345943863
-0.22999999999999984,0.23009828415195224
-0.21999999999999986,0.22038696528501578
-0.20999999999999985,0.21086785283738374
-0.19999999999999984,0.2015427722244949
-0.18999999999999984,0.19241360188172524
-0.17999999999999985,0.18348342926124403
-0.16999999999999985,0.17475302959524897
-0.15999999999999992,0.16622389368214455
-0.1499999999999999,0.1578977664189352
-0.13999999999999993,0.14977643888964276
-0.12999999999999992,0.14186336131224242
-0.11999999999999991,0.1341585416879192
-0.10999999999999992,0.1266632705026692
-0.09999999999999992,0.11937902174809881
-0.08999999999999991,0.11230766381912352
-0.07999999999999992,0.10545200995651706
-0.06999999999999992,0.09881130163893426
-0.059999999999999915,0.0923865204629171
-0.04999999999999992,0.0861786615972423
-0.039999999999999925,0.08019001934429407
-0.029999999999999916,0.07442101277611955
-0.019999999999999907,0.06887094033378022
-0.009999999999999926,0.06354015163629924
8.326672684688674e-17,0.05842899798300471
0.010000000000000009,0.05354015163629932
0.02000000000000001,0.048870940333780366
0.03000000000000001,0.04442101277611975
0.04000000000000001,0.04019001934429427
0.05000000000000001,0.036178661597242506
0.06000000000000001,0.03238652046291725
0.07,0.028811301638934365
0.08000000000000002,0.025452009956517103
0.09000000000000001,0.022307663819123497
0.1,0.019379021748098767
0.11000000000000001,0.016663270502669178
0.12000000000000001,0.014158541687919184
0.13,0.011863361312242374
0.14,0.009776438889642698
0.15000000000000002,0.00789776641893505
0.16,0.006223893682144318
0.17,0.004753029595248714
0.18000000000000016,0.003483429261243679
0.19000000000000017,0.002413601881724889
0.20000000000000015,0.001542772224494544
0.21000000000000016,0.0008678528373834322
0.22000000000000017,0.000386965285015535
0.23000000000000015,0.00009828415195207215
0.24000000000000016,3.45943861935642e-8
0.25000000000000017,0.00009134116786309841
0.2600000000000002,0.00036949603996988545
0.27000000000000013,0.000832671120525149
0.28000000000000014,0.00147910519157941
0.29000000000000015,0.002307086394535359
0.30000000000000016,0.0033151483781820625
0.31000000000000016,0.004501598497255031
0.3200000000000002,0.005864626393469109
0.3300000000000002,0.007402633045589448
0.3400000000000002,0.009114062102816622
0.34999999999999987,0.010997398020047726
0.3599999999999999,0.013051024967864575
0.3699999999999999,0.015273636693886178
0.3799999999999999,0.01766389042171701
0.38999999999999985,0.0202204443057529
0.39999999999999986,0.022941988215676973
0.40999999999999986,0.02582724250643044
0.4199999999999999,0.02887441395101774
0.4299999999999999,0.03208276908993646
0.43999999999999984,0.035451361924737176
0.44999999999999984,0.038979123537677254
0.45999999999999985,0.04266500612182553
0.46999999999999986,0.04650798229518113
0.47999999999999987,0.050506473138158425
0.4899999999999999,0.0546595556805716
0.4999999999999999,0.058967019509524043
0.5099999999999999,0.06342807167627065
0.5200000000000002,0.0680419313265577
0.5300000000000002,0.0728078293962579
0.5400000000000003,0.07772500831762313
0.5500000000000003,0.0827912681298405
0.5600000000000003,0.08800744690599976
0.5700000000000003,0.09337311172287588
0.5800000000000003,0.09888774916690257
0.5900000000000003,0.10455085107847042
0.6000000000000002,0.11036191446292401
0.6100000000000002,0.1163200449686353
0.6200000000000002,0.12242374432482511
0.6300000000000002,0.1286742226041412
0.6400000000000002,0.1350712335092708
0.6500000000000002,0.14161453197862894
0.6600000000000003,0.1483038741760601
0.6700000000000003,0.15513901748065845
0.6800000000000003,0.16211898051186951
0.6900000000000002,0.16924305199414053
0.7000000000000002,0.17651255970742963
0.7100000000000002,0.18392752490552733
0.7200000000000002,0.1914879688515444
0.7300000000000002,0.19919391281791998
0.7400000000000002,0.2070453780864266
0.7500000000000002,0.2150413869882487
0.7600000000000002,0.22318197043520666
0.7700000000000001,0.2314685365444657
0.7800000000000001,0.23990138025687519
0.7900000000000001,0.2484807983082235
0.8000000000000002,0.25720708924751845
0.8100000000000002,0.2660805534555292
0.8200000000000002,0.27510018864494384
0.8300000000000002,0.28426701649443264
0.8400000000000002,0.2935823731686169
0.8500000000000002,0.30304684780152635
0.8600000000000001,0.31266103659367583
0.8700000000000001,0.32242554295447456
0.8800000000000001,0.3323409776486832
0.8900000000000001,0.3424062069783981
0.9000000000000001,0.35262372534681075
0.9100000000000001,0.3629945649499131
0.9200000000000002,0.37351965046480706
0.9300000000000002,0.38419992350350674
0.9400000000000001,0.3950363431362648
0.9500000000000001,0.40602914013061864
0.9600000000000001,0.4171792643006632
0.9700000000000001,0.42848888080203695
0.9800000000000001,0.43995929195009487
0.9900000000000001,0.4515918324933782
1.,0.46338787098263123
1.01,0.47534846746041637
1.02,0.48747449127083586
1.03,0.49976861020140717
1.04,0.5122325848750605
1.05,0.5248682324259218
1.06,0.5376774295888164
1.07,0.5506617295577918
1.08,0.563823038818665
1.09,0.5771641721507393
1.1,0.5906874838010693
1.11,0.6043954229822353
1.12,0.6182905404343505
1.1300000000000001,0.6323749988722396
1.1400000000000001,0.6466521487172735
1.15,0.6611250549172873
1.1600000000000001,0.6757969000674173
1.17,0.6906710272448882
1.18,0.7057508430427446
1.19,0.7210401797448205
1.2,0.7365430057862621
1.21,0.7522635075155935
1.22,0.7682061946118501
1.23,0.7843759099298035
1.24,0.800777404322353
1.25,0.8174159667614134
1.26,0.834297278896655
1.27,0.8514280282291096
1.28,0.8688139359128579
1.29,0.8864618267168798
1.3,0.9043793043298656
1.31,0.9225749250061399
1.3199999999999998,0.9410562552944399
1.33,0.9598324161617855
1.3399999999999999,0.9789144241791541
1.3499999999999999,0.9983122029346516
1.3599999999999999,1.0180369504879567
1.3700000000000003,1.038102581995576
1.3800000000000003,1.0585222525914546
1.3900000000000003,1.079310507715396
1.4000000000000004,1.1004860073497715
1.4100000000000004,1.1220653661743702
1.4200000000000004,1.144070139591229
1.4300000000000004,1.1665232361008346
1.4400000000000004,1.1894500876612013
1.4500000000000004,1.2128806593818942
1.4600000000000004,1.2368476427460076
1.4700000000000004,1.2613896203222796
1.4800000000000004,1.286551520324116
1.4900000000000002,1.3123847768524644
1.5000000000000004,1.3389521267582012
1.5100000000000002,1.3663291667357198
1.5200000000000002,1.3946080390957079
1.5300000000000002,1.42390572719646
1.5400000000000003,1.4543743081966762
1.5500000000000003,1.4862189454254948
1.5600000000000003,1.5197308148976094
1.5700000000000003,1.5553564966516262
1.5800000000000003,1.5938656835408613

==> Figures/LambdaStardatabeta2.csv <==
-1.5899999999999999,3.0437254262642846
-1.58,2.9315452979986336
-1.5699999999999998,2.8520708629231013
-1.56,2.787906921460845
-1.55,2.7329185961734366
-1.54,2.6840742814829515
-1.53,2.639600163798443
-1.52,2.598364749739474
-1.51,2.5596125338727553
-1.5,2.522821068955062
-1.49,2.48756946104179
-1.48,2.453756728994738
-1.47,2.420999963042076
-1.46,2.3892172234677647
-1.45,2.358282253996119
-1.44,2.3280982906405843
-1.43,2.298588183560283
-1.42,2.2696875540503365
-1.41,2.241340945490254
-1.4,2.213505991952538
-1.3900000000000001,2.1861404392902406
-1.38,2.1592138003968016
-1.37,2.132695234247529
-1.36,2.1065585417047785
-1.3499999999999999,2.080784855489567
-1.3399999999999999,2.0553501784313304
-1.3299999999999998,2.03023762368295
-1.3199999999999998,2.005434301770176
-1.3099999999999998,1.980922249135891
-1.2999999999999998,1.9566885720631213
-1.2899999999999998,1.9327239253216506
-1.2799999999999998,1.9090165834173516
-1.2699999999999998,1.8855553612450946
-1.2599999999999998,1.86233134181653
-1.2499999999999998,1.8393378027230016
-1.2399999999999998,1.8165669191667884
-1.23,1.7940103033847254
-1.2199999999999998,1.7716613985439973
-1.21,1.7495142154293355
-1.2,1.727564415213783
-1.19,1.7058058555371973
-1.18,1.6842331620647115
-1.17,1.6628417163548252
-1.16,1.6416272280998552
-1.15,1.6205858335305576
-1.14,1.5997140101836682
-1.13,1.5790077822260775
-1.1199999999999999,1.5584637794856229
-1.1099999999999999,1.538078829572969
-1.0999999999999999,1.5178499392592513
-1.0899999999999999,1.4977742782123387
-1.0799999999999998,1.4778485577833025
-1.0699999999999998,1.4580709287006544
-1.06,1.4384390443787103
-1.0499999999999998,1.4189506653614516
-1.04,1.3996036523653403
-1.03,1.3803959590263157
-1.02,1.3613256253614452
-1.0099999999999998,1.3423890552529056
-0.9999999999999998,1.3235863260770602
-0.9899999999999998,1.3049159224486417
-0.9799999999999998,1.28637633977028
-0.9699999999999998,1.267966123632306
-0.9599999999999997,1.2496838670830548
-0.9499999999999997,1.2315282081026209
-0.9399999999999997,1.2134971222489512
-0.9299999999999998,1.1955879574214952
-0.9199999999999998,1.17780189758702
-0.9099999999999998,1.1601379816095272
-0.8999999999999998,1.142595270520053
-0.8899999999999998,1.1251728466774529
-0.8799999999999998,1.107869812973007
-0.8699999999999998,1.090685292075942
-0.8599999999999998,1.0736184257172101
-0.8499999999999998,1.0566649889354747
-0.84,1.039827512959442
-0.83,1.023105814058039
-0.82,1.006499386589344
-0.8099999999999999,0.9900077314791544
-0.7999999999999999,0.9736303560800281
-0.7899999999999999,0.9573667740345213
-0.78,0.9412165051424687
-0.77,0.9251784371775134
-0.76,0.9092491660725236
-0.75,0.8934321855311254
-0.74,0.8777273564103307
-0.73,0.8621345400831242
-0.72,0.846653598435281
-0.71,0.8312843938622143
-0.7,0.8160267892658479
-0.69,0.8008806480515165
-0.6799999999999999,0.785845096668832
-0.6699999999999999,0.7709171496002161
-0.6599999999999999,0.7561006404407642
-0.6499999999999999,0.7413957627387948
-0.6399999999999999,0.7268027110546236
-0.6299999999999999,0.7123216809694134
-0.6199999999999999,0.6979528690941335
-0.6099999999999999,0.6836964730786275
-0.5999999999999999,0.6695526916207954
-0.59,0.6555208837165724
-0.58,0.6415989673821139
-0.57,0.6277906342098472
-0.5599999999999999,0.6140964071207653
-0.5499999999999999,0.6005168163254776
-0.5399999999999999,0.5870523994951652
-0.5299999999999999,0.5737037019382042
-0.5199999999999999,0.5604712767826979
-0.5099999999999999,0.5473556851651762
-0.5,0.5343558798624024
-0.49,0.5214725697368381
-0.48,0.508708221592651
-0.47,0.49606371911758373
-0.46,0.48353996599025717
-0.45,0.4711378866454755
-0.44,0.4588584270811882
-0.43,0.4467025557100704
-0.42,0.434670770063777
-0.41000000000000003,0.42276307765919485
-0.4,0.4109822520206293
-0.39,0.3993295721748571
-0.38,0.3878063566323037
-0.37,0.3764139654613581
-0.36,0.3651538025185446
-0.35,0.35402731784993935
-0.33999999999999997,0.343035664105385
-0.32999999999999985,0.3321805004212165
-0.31999999999999984,0.3214637751000379
-0.30999999999999983,0.31088723010484604
-0.2999999999999998,0.3004526748626638
-0.28999999999999987,0.290161990735268
-0.27999999999999986,0.280017135916053
-0.26999999999999985,0.27002062293117035
-0.25999999999999984,0.2601744844268622
-0.24999999999999983,0.2504803841599037
-0.23999999999999985,0.24094050462061178
-0.22999999999999984,0.23155712508320586
-0.21999999999999986,0.2223326289783911
-0.20999999999999985,0.2132697982380464
-0.19999999999999984,0.20437299566973025
-0.18999999999999984,0.1956425205852167
-0.17999999999999985,0.18708082041319113
-0.16999999999999985,0.1786904539177323
-0.15999999999999992,0.17047409990531162
-0.1499999999999999,0.16243563590390991
-0.13999999999999993,0.154579367986328
-0.12999999999999992,0.14690505101362739
-0.11999999999999991,0.1394151180123642
-0.10999999999999992,0.13211210230929032
-0.09999999999999992,0.12499864461864851
-0.08999999999999991,0.11808178122815279
-0.07999999999999992,0.11135953404799212
-0.06999999999999992,0.10483335738792435
-0.059999999999999915,0.09850514031299419
-0.04999999999999992,0.09237682756679613
-0.039999999999999925,0.08645510130171649
-0.029999999999999916,0.08073685563325522
-0.019999999999999907,0.07522211622115882
-0.009999999999999926,0.06991159412984602
8.326672684688674e-17,0.06480600792978498
0.010000000000000009,0.059911594129845994
0.02000000000000001,0.05522211622115876
0.03000000000000001,0.0507368556332551
0.04000000000000001,0.046455101301716345
0.05000000000000001,0.042376827566795935
0.06000000000000001,0.038505140312994
0.07,0.03483335738792415
0.08000000000000002,0.03135953404799194
0.09000000000000001,0.028081781228152632
0.1,0.02499864461864839
0.11000000000000001,0.02211210230929024
0.12000000000000001,0.019415118012364178
0.13,0.016905051013627395
0.14,0.014579367986328022
0.15000000000000002,0.012435635903909992
0.16,0.010474099905311715
0.17,0.008690453917732426
0.18000000000000016,0.007080820413191219
0.19000000000000017,0.005642520585216783
0.20000000000000015,0.004372995669730314
0.21000000000000016,0.003269798238046427
0.22000000000000017,0.0023326289783910867
0.23000000000000015,0.0015571250832058722
0.24000000000000016,0.0009405046206117824
0.25000000000000017,0.0004803841599037052
0.2600000000000002,0.00017448442686215232
0.27000000000000013,0.000020622931170335805
0.28000000000000014,0.000017135916052952397
0.29000000000000015,0.00016199073526797138
0.30000000000000016,0.00045267486266384327
0.31000000000000016,0.0008872301048461449
0.3200000000000002,0.0014637751000379576
0.3300000000000002,0.0021805004212166017
0.3400000000000002,0.0030356641053850032
0.34999999999999987,0.004027317849939364
0.3599999999999999,0.00515380251854454
0.3699999999999999,0.006413965461357973
0.3799999999999999,0.007806356632303592
0.38999999999999985,0.009329572174857026
0.39999999999999986,0.010982252020629218
0.40999999999999986,0.012763077659194738
0.4199999999999999,0.0146707700637769
0.4299999999999999,0.016702555710070302
0.43999999999999984,0.01885842708118801
0.44999999999999984,0.021137886645475376
0.45999999999999985,0.02353996599025704
0.46999999999999986,0.02606371911758358
0.47999999999999987,0.02870822159265088
0.4899999999999999,0.03147256973683804
0.4999999999999999,0.03435587986240224
0.5099999999999999,0.037355685165176206
0.5200000000000002,0.04047127678269809
0.5300000000000002,0.04370370193820433
0.5400000000000003,0.047052399495165265
0.5500000000000003,0.05051681632547764
0.5600000000000003,0.05409640712076544
0.5700000000000003,0.0577906342098472
0.5800000000000003,0.061598967382113845
0.5900000000000003,0.06552088371657244
0.6000000000000002,0.06955269162079566
0.6100000000000002,0.0736964730786277
0.6200000000000002,0.07795286909413371
0.6300000000000002,0.08232168096941367
0.6400000000000002,0.08680271105462375
0.6500000000000002,0.09139576273879513
0.6600000000000003,0.09610064044076455
0.6700000000000003,0.10091714960021633
0.6800000000000003,0.10584509666883224
0.6900000000000002,0.1108806480515167
0.7000000000000002,0.11602678926584803
0.7100000000000002,0.12128439386221446
0.7200000000000002,0.12665359843528112
0.7300000000000002,0.1321345400831242
0.7400000000000002,0.1377273564103308
0.7500000000000002,0.14343218553112547
0.7600000000000002,0.14924916607252375
0.7700000000000001,0.15517843717751328
0.7800000000000001,0.16121650514246855
0.7900000000000001,0.16736677403452155
0.8000000000000002,0.17363035608002825
0.8100000000000002,0.18000773147915455
0.8200000000000002,0.18649938658934406
0.8300000000000002,0.19310581405803923
0.8400000000000002,0.19982751295944218
0.8500000000000002,0.2066649889354752
0.8600000000000001,0.21361842571721062
0.8700000000000001,0.2206852920759424
0.8800000000000001,0.22786981297300724
0.8900000000000001,0.2351728466774533
0.9000000000000001,0.2425952705200532
0.9100000000000001,0.2501379816095275
0.9200000000000002,0.2578018975870201
0.9300000000000002,0.2655879574214952
0.9400000000000001,0.27349712224895134
0.9500000000000001,0.2815282081026209
0.9600000000000001,0.2896838670830548
0.9700000000000001,0.2979661236323061
0.9800000000000001,0.3063763397702802
0.9900000000000001,0.31491592244864186
1.,0.3235863260770603
1.01,0.33238905525290563
1.02,0.34132562536144506
1.03,0.3503959590263155
1.04,0.35960365236534
1.05,0.36895066536145193
1.06,0.37843904437871023
1.07,0.3880709287006552
1.08,0.3978485577833031
1.09,0.40777427821238377
1.1,0.41784993925925173
1.11,0.42807882957296983
1.12,0.43846377948562354
1.1300000000000001,0.4490077822260782
1.1400000000000001,0.45971401018366864
1.15,0.47058583353055794
1.1600000000000001,0.4816272280998559
1.17,0.49284171635482554
1.18,0.5042331620647115
1.19,0.5158058555371975
1.2,0.5275644152137828
1.21,0.5395142154293355
1.22,0.5516613985439975
1.23,0.5640103033847254
1.24,0.5765669191667889
1.25,0.5893378027230021
1.26,0.6023313418165301
1.27,0.6155553612450948
1.28,0.6290165834173518
1.29,0.6427239253216506
1.3,0.656688572063121
1.31,0.670922249135891
1.3199999999999998,0.6854343017701754
1.33,0.7002376236829495
1.3399999999999999,0.7153501784313303
1.3499999999999999,0.7307848554895673
1.3599999999999999,0.746558541704778
1.3700000000000003,0.7626952342475295
1.3800000000000003,0.779213800396803
1.3900000000000003,0.7961404392902411
1.4000000000000004,0.8135059919525394
1.4100000000000004,0.8313409454902547
1.4200000000000004,0.8496875540503368
1.4300000000000004,0.8685881835602838
1.4400000000000004,0.8880982906405857
1.4500000000000004,0.9082822539961195
1.4600000000000004,0.9292172234677656
1.4700000000000004,0.9509999630420758
1.4800000000000004,0.9737567289947386
1.4900000000000002,0.9975694610417891
1.5000000000000004,1.022821068955063
1.5100000000000002,1.049612533872756
1.5200000000000002,1.0783647497394737
1.5300000000000002,1.1096001637984445
1.5400000000000003,1.144074281482955
1.5500000000000003,1.182918596173435
1.5600000000000003,1.2279069214608445
1.5700000000000003,1.2820708629231028
1.5800000000000003,1.3515452979986353

==> Figures/Lambda_plots.tikz <==
\begin{tikzpicture}
\begin{axis}[halfwidth, lineplot,
		xlabel=$\alpha$,
            ylabel=$\Lambda(\alpha)$,
            xmin = {-1.5},
            xmax = {1.5},
            ymin = {-.2},
            ymax = {1.3},
            xtick = {-1.5,-0.75,0,0.75,1.5},
            ytick = {0,.4,.8,1.2,1.6}
      ]
\addplot+[
color = {rgb,256:red,217;green,95;blue,2}, 
line width = 2,
solid,
mark = none]  table [x index=0, y index=1, col sep=comma] {Figures/Lambdadatabeta1.csv};
\addplot+[
color = {rgb,256:red,27;green,158;blue,119}, 
line width = 2,
dashed,
mark = none]  table [x index=0, y index=1, col sep=comma] {Figures/Lambdadatabeta2.csv};
\end{axis}
\end{tikzpicture}

==> Figures/Lambda_star_plots.tikz <==
\begin{tikzpicture}
\begin{axis}[halfwidth, lineplot,
		xlabel=$x$ ,
            ylabel=$\Lambda^*(x)$,
            xmin = {-1.5},
            xmax = {1.5},
            ymin = {-.2},
            ymax = {3.3},
            xtick = {-1.5,-0.75,0,0.75,1.5}
      ]

 \addplot+[
color = {rgb,256:red,217;green,95;blue,2}, 
line width = 2,
solid,
mark = none]  table [x index=0, y index=1, col sep=comma] {Figures/LambdaStardatabeta1.csv};
\addplot+[
color = {rgb,256:red,27;green,158;blue,119}, 
line width = 2,
dashed,
mark = none]  table [x index=0, y index=1, col sep=comma] {Figures/LambdaStardatabeta2.csv};
\end{axis}
\end{tikzpicture}

==> Figures/Lambdadatabeta1.csv <==
-2.,0.5476592834166718
-1.9,0.4629289135012553
-1.8,0.3849743429108251
-1.7,0.3138900898775177
-1.6,0.24968306194061654
-1.5,0.19227517507897723
-1.4000000000000001,0.14151193773975074
-1.3,0.09717617411126978
-1.2,0.059005460448547514
-1.0999999999999999,0.0267115404658881
-1.,-3.2434965610798724e-16
-0.8999999999999999,-0.02141124044545124
-0.7999999999999998,-0.037775627108782336
-0.6999999999999998,-0.04930442982656519
-0.5999999999999999,-0.056156162528039254
-0.4999999999999998,-0.058428994607812916
-0.3999999999999999,-0.056156162528039545
-0.29999999999999993,-0.049304429826565084
-0.1999999999999999,-0.03777562710878225
-0.09999999999999987,-0.021411240445450706
0.,-7.895486201589242e-17
0.1,0.02671154046588867
0.2,0.05900546044854778
0.30000000000000027,0.09717617411127018
0.40000000000000024,0.14151193773975096
0.5000000000000002,0.19227517507897718
0.6000000000000001,0.2496830619406167
0.7000000000000001,0.31389008987751765
0.8,0.384974342910825
0.9000000000000004,0.4629289135012559
1.0000000000000004,0.5476592834166722
1.1000000000000003,0.6389867213977685
1.2000000000000002,0.7366569778552867
1.3000000000000003,0.8403529585864149
1.4000000000000001,0.9497097452775484
1.5,1.0643303222041984
1.6,1.1838006081858823
1.7,1.307702777885704
1.8000000000000003,1.4356262799780168
1.9000000000000004,1.5671763393299754
2.0000000000000004,1.7019800202995068

==> Figures/Lambdadatabeta2.csv <==
-2.,0.6822257217876165
-1.9,0.5766743939399769
-1.8,0.4785062542482065
-1.7,0.38838187066743346
-1.6,0.30682250258800203
-1.5,0.2341561120347459
-1.4000000000000001,0.17048115428798363
-1.3,0.1156581340440585
-1.2,0.06933264738778688
-1.0999999999999999,0.030985602588716955
-1.,-1.808039596186757e-16
-0.8999999999999999,-0.024268475281445212
-0.7999999999999998,-0.04242764450159868
-0.6999999999999998,-0.054997823956058386
-0.5999999999999999,-0.062374928584296385
-0.4999999999999998,-0.06480598780933453
-0.3999999999999999,-0.062374928584296066
-0.29999999999999993,-0.05499782395605837
-0.1999999999999999,-0.04242764450159871
-0.09999999999999987,-0.02426847528144508
0.,-1.0033262850502968e-18
0.1,0.030985602588716993
0.2,0.06933264738778702
0.30000000000000027,0.11565813404405859
0.40000000000000024,0.17048115428798377
0.5000000000000002,0.2341561120347459
0.6000000000000001,0.306822502588002
0.7000000000000001,0.3883818706674335
0.8,0.47850625424820636
0.9000000000000004,0.5766743939399773
1.0000000000000004,0.682225721787617
1.1000000000000003,0.7944199303399355
1.2000000000000002,0.9124917167892691
1.3000000000000003,1.0356943183480136
1.4000000000000001,1.1633296435030136
1.5,1.2947658669575497
1.6,1.4294449617815344
1.7,1.5668830714372888
1.8000000000000003,1.706666350528617
1.9000000000000004,1.8484443333042202
2.0000000000000004,1.9919222828447518

==> Figures/beta1.csv <==
0.,1.0619458698954558
0.01,1.0902606512224953
0.02,1.1185527958158703
0.03,1.1467997392733773
0.04,1.174979061365154
0.05,1.2030685568991015
0.06,1.2310463051372726
0.07,1.2588907373063591
0.08,1.2865807017672164
0.09,1.3140955264349174
0.1,1.3414150780716287
0.11,1.3685198181091789
0.12,1.3953908546959126
0.13,1.4220099907027373
0.14,1.4483597674654631
0.15,1.4744235040840188
0.16,1.5001853321432153
0.17,1.52563022576376
0.18,1.5507440269356763
0.19,1.5755134661284573
0.2,1.5999261782127898
0.21,1.6239707137669372
0.22,1.6476365458765727
0.23,1.6709140725695573
0.24,1.6937946150566945
0.25,1.716270411975584
0.26,1.7383346098572496
0.27,1.759981250054148
0.28,1.781205252383478
0.29,1.802002395751444
0.3,1.8223692960323976
0.31,1.8423033814817356
0.32,1.8618028659632404
0.33,1.880866720270459
0.34,1.899494641817955
0.35000000000000003,1.917687022972081
0.36,1.9354449182826343
0.37,1.952770010866582
0.38,1.969664578183333
0.39,1.986131457427993
0.4,2.002174010755002
0.41000000000000003,2.017796090529725
0.42,2.0330020047902058
0.43,2.047796483085647
0.44,2.0621846428423876
0.45,2.076171956392476
0.46,2.089764218784482
0.47000000000000003,2.1029675164811086
0.48,2.1157881970336305
0.49,2.1282328398091956
0.5,2.140308227833776
0.51,2.1520213208010266
0.52,2.163379229285593
0.53,2.1743891901885073
0.54,2.1850585434322936
0.55,2.1953947099141935
0.56,2.205405170717599
0.5700000000000001,2.2150974475742835
0.58,2.224479084563328
0.59,2.233557631026741
0.6,2.242340625676626
0.61,2.2508355818643055
0.62,2.259049973978056
0.63,2.2669912249329576
0.64,2.2746666947138254
0.65,2.2820836699301617
0.66,2.289249354340551
0.67,2.296170860302845
0.68,2.3028552011058205
0.6900000000000001,2.3093092841376865
0.7000000000000001,2.3155399048468253
0.71,2.3215537414504763
0.72,2.3273573503476
0.73,2.3329571621929412
0.74,2.3383594785902595
0.75,2.3435704693637898
0.76,2.3485961703682445
0.77,2.353442481798994
0.78,2.3581151669654794
0.79,2.362619851492403
0.8,2.3669620229147457
0.81,2.3711470306342335
0.8200000000000001,2.3751800862064156
0.8300000000000001,2.3790662639290954
0.84,2.382810501704413
0.85,2.3864176021483994
0.86,2.3898922339233404
0.87,2.3932389332697714
0.88,2.396462105716342
0.89,2.3995660279471913
0.9,2.402554849807827
0.91,2.4054325964317798
0.92,2.4082031704715625
0.93,2.4108703544186483
0.9400000000000001,2.413437812998305
0.9500000000000001,2.415909095626231
0.96,2.4182876389149346
0.97,2.420576769218794
0.98,2.4227797052076383
0.99,2.42489956045957
1.,2.426939346064555

==> Figures/beta2.csv <==
0.,1.0619458698954558
0.01,0.893087306316847
0.02,0.7421392885746101
0.03,0.608314167991989
0.04,0.4908278945753451
0.05,0.38890178577203327
0.06,0.3017642589254257
0.07,0.22865251598121827
0.08,0.16881416954572948
0.09,0.12150880006209364
0.1,0.08600943464231003
0.11,0.06160393895938565
0.12,0.04759631454933988
0.13,0.04330789488270126
0.14,0.04807843462291039
0.15,0.06126708757825128
0.16,0.08225326995891091
0.17,0.11043740665433877
0.18,0.14524155933437477
0.19,0.18610993623515348
0.2,0.23250928450514285
0.21,0.2839291669459181
0.22,0.3398821258761817
0.23,0.3999037376677501
0.24,0.46355256224179
0.25,0.5304099924677432
0.26,0.6000800089722924
0.27,0.6721888463401173
0.28,0.7463845770719812
0.29,0.8223366199595237
0.3,0.8997351797435202
0.31,0.9782906250462302
0.32,1.057732811613957
0.33,1.1378103578784762
0.34,1.218289879751464
0.35000000000000003,1.2989551914114266
0.36,1.3796064786344244
0.37,1.4600594509652618
0.38,1.54014447873202
0.39,1.619705720580086
0.4,1.6986002468501198
0.41000000000000003,1.7766971637523525
0.42,1.8538767429052498
0.43,1.930029560413633
0.44,2.005055649266314
0.45,2.0788636684399258
0.46,2.1513700917083725
0.47000000000000003,2.2224984187798213
0.48,2.2921784110178187
0.49,2.3603453536537558
0.5,2.426939346064554
0.51,2.491904621376534
0.52,2.5551888963616705
0.53,2.6167427523202385
0.54,2.676519047391924
0.55,2.734472360506853
0.56,2.790558466979629
0.5700000000000001,2.844733845561109
0.58,2.896955216594982
0.59,2.947179110778638
0.6,2.995361467898345
0.61,3.0414572647975184
0.62,3.0854201717428573
0.63,3.127202236273938
0.64,3.166753593558205
0.65,3.2040222022223475
0.66,3.2389536045933554
0.67,3.2714907102550193
0.68,3.3015736018094692
0.6900000000000001,3.3291393617248595
0.7000000000000001,3.354121919151577
0.71,3.3764519155960784
0.72,3.396056588355812
0.73,3.412859670637502
0.74,3.4267813073052054
0.75,3.4377379852313155
0.76,3.445642477255987
0.77,3.4504037987923795
0.78,3.451927176151706
0.79,3.4501140256982126
0.8,3.4448619429834366
0.81,3.4360647010463623
0.8200000000000001,3.4236122571069956
0.8300000000000001,3.4073907669183185
0.84,3.3872826060818824
0.85,3.363166397669808
0.86,3.3349170455343256
0.87,3.3024057727225795
0.88,3.265500164450323
0.89,3.2240642151234127
0.9,3.177958378929034
0.91,3.127039623551738
0.92,3.071161486599614
0.93,3.010174134356774
0.9400000000000001,2.943924422505468
0.9500000000000001,2.8722559584896317
0.96,2.795009165215916
0.97,2.712021345813767
0.98,2.623126749198491
0.99,2.528156636202908
1.,2.4269393460645716

==> Figures/betas.tikz <==
\begin{tikzpicture}[]
\begin{axis}[lineplot,
			width = 75mm,
			height = 75mm,
			ylabel = {$\beta(s)$}, 
			xmin = {-0.03},
			xmax = {1.03},
			ymin= {0},
			ymax = {3.6},
			xlabel = {$s$},
			ytick = {.5,1,1.5,2,2.5,3},
			xtick = {0, 0.25, 0.5, 0.75, 1.0}
]

\addplot+ [
color = {rgb,256:red,217;green,95;blue,2},
line width=2,
solid,
mark = none]
table [x index=0, y index=1, col sep=comma] {Figures/beta1.csv};

\addplot+ [
color = {rgb,256:red,27;green,158;blue,119}, 
line width=2,
dashed,
mark = none]
table [x index=0, y index=1, col sep=comma] {Figures/beta2.csv};
\end{axis}
\end{tikzpicture}

==> HJPR2-arxiv_v2 copy/Figures/LambdaStardatabeta1.csv <==
-1.5899999999999999,3.2269110792057987
-1.58,3.1738656835408596
-1.5699999999999998,3.125356496651622
-1.56,3.0797308148976077
-1.55,3.0362189454254938
-1.54,2.994374308196675
-1.53,2.9539057271964606
-1.52,2.914608039095707
-1.51,2.8763291667357187
-1.5,2.8389521267582
-1.49,2.802384776852464
-1.48,2.7665515203241156
-1.47,2.731389620322278
-1.46,2.6968476427460066
-1.45,2.6628806593818934
-1.44,2.629450087661201
-1.43,2.5965232361008344
-1.42,2.564070139591229
-1.41,2.53206536617437
-1.4,2.500486007349771
-1.3900000000000001,2.469310507715396
-1.38,2.438522252591454
-1.37,2.408102581995575
-1.36,2.378036950487957
-1.3499999999999999,2.3483122029346513
-1.3399999999999999,2.318914424179153
-1.3299999999999998,2.289832416161784
-1.3199999999999998,2.261056255294439
-1.3099999999999998,2.232574925006138
-1.2999999999999998,2.204379304329864
-1.2899999999999998,2.176461826716878
-1.2799999999999998,2.148813935912857
-1.2699999999999998,2.121428028229108
-1.2599999999999998,2.094297278896654
-1.2499999999999998,2.067415966761412
-1.2399999999999998,2.0407774043223523
-1.23,2.0143759099298033
-1.2199999999999998,1.9882061946118494
-1.21,1.9622635075155936
-1.2,1.936543005786262
-1.19,1.9110401797448204
-1.18,1.885750843042745
-1.17,1.8606710272448885
-1.16,1.8357969000674177
-1.15,1.8111250549172877
-1.14,1.7866521487172737
-1.13,1.76237499887224
-1.1199999999999999,1.7382905404343507
-1.1099999999999999,1.7143954229822351
-1.0999999999999999,1.6906874838010686
-1.0899999999999999,1.6671641721507386
-1.0799999999999998,1.643823038818664
-1.0699999999999998,1.6206617295577903
-1.06,1.5976774295888156
-1.0499999999999998,1.5748682324259209
-1.04,1.55223258487506
-1.03,1.529768610201407
-1.02,1.5074744912708358
-1.0099999999999998,1.485348467460416
-0.9999999999999998,1.463387870982631
-0.9899999999999998,1.4415918324933776
-0.9799999999999998,1.4199592919500938
-0.9699999999999998,1.3984888808020366
-0.9599999999999997,1.3771792643006624
-0.9499999999999997,1.356029140130618
-0.9399999999999997,1.335036343136264
-0.9299999999999998,1.314199923503506
-0.9199999999999998,1.2935196504648063
-0.9099999999999998,1.2729945649499124
-0.8999999999999998,1.2526237253468102
-0.8899999999999998,1.2324062069783974
-0.8799999999999998,1.2123409776486826
-0.8699999999999998,1.1924255429544741
-0.8599999999999998,1.1726610365936754
-0.8499999999999998,1.1530468478015257
-0.84,1.133582373168617
-0.83,1.1142670164944326
-0.82,1.0951001886449439
-0.8099999999999999,1.076080553455529
-0.7999999999999999,1.0572070892475183
-0.7899999999999999,1.0384807983082234
-0.78,1.0199013802568755
-0.77,1.0014685365444662
-0.76,0.9831819704352069
-0.75,0.965041386988249
-0.74,0.947045378086427
-0.73,0.9291939128179201
-0.72,0.9114879688515446
-0.71,0.8939275249055273
-0.7,0.8765125597074297
-0.69,0.8592430519941403
-0.6799999999999999,0.8421189805118692
-0.6699999999999999,0.8251390174806581
-0.6599999999999999,0.8083038741760598
-0.6499999999999999,0.7916145319786285
-0.6399999999999999,0.7750712335092703
-0.6299999999999999,0.7586742226041407
-0.6199999999999999,0.7424237443248245
-0.6099999999999999,0.7263200449686349
-0.5999999999999999,0.7103619144629235
-0.59,0.6945508510784701
-0.58,0.6788877491669022
-0.57,0.6633731117228756
-0.5599999999999999,0.6480074469059994
-0.5499999999999999,0.6327912681298402
-0.5399999999999999,0.6177250083176229
-0.5299999999999999,0.6028078293962578
-0.5199999999999999,0.5880419313265576
-0.5099999999999999,0.5734280716762706
-0.5,0.5589670195095242
-0.49,0.5446595556805718
-0.48,0.5305064731381587
-0.47,0.5165079822951812
-0.46,0.5026650061218257
-0.45,0.48897912353767736
-0.44,0.47545136192473725
-0.43,0.4620827690899365
-0.42,0.44887441395101774
-0.41000000000000003,0.43582724250643046
-0.4,0.42294198821567697
-0.39,0.410220444305753
-0.38,0.3976638904217171
-0.37,0.38527363669388637
-0.36,0.37305102496786485
-0.35,0.36099739802004804
-0.33999999999999997,0.34911406210281676
-0.32999999999999985,0.33740263304558943
-0.31999999999999984,0.325864626393469
-0.30999999999999983,0.3145015984972549
-0.2999999999999998,0.3033151483781818
-0.28999999999999987,0.2923070863945352
-0.27999999999999986,0.28147910519157926
-0.26999999999999985,0.27083267112052506
-0.25999999999999984,0.26036949603996984
-0.24999999999999983,0.2500913411678631
-0.23999999999999985,0.2400000345943863
-0.22999999999999984,0.23009828415195224
-0.21999999999999986,0.22038696528501578
-0.20999999999999985,0.21086785283738374
-0.19999999999999984,0.2015427722244949
-0.18999999999999984,0.19241360188172524
-0.17999999999999985,0.18348342926124403
-0.16999999999999985,0.17475302959524897
-0.15999999999999992,0.16622389368214455
-0.1499999999999999,0.1578977664189352
-0.13999999999999993,0.14977643888964276
-0.12999999999999992,0.14186336131224242
-0.11999999999999991,0.1341585416879192
-0.10999999999999992,0.1266632705026692
-0.09999999999999992,0.11937902174809881
-0.08999999999999991,0.11230766381912352
-0.07999999999999992,0.10545200995651706
-0.06999999999999992,0.09881130163893426
-0.059999999999999915,0.0923865204629171
-0.04999999999999992,0.0861786615972423
-0.039999999999999925,0.08019001934429407
-0.029999999999999916,0.07442101277611955
-0.019999999999999907,0.06887094033378022
-0.009999999999999926,0.06354015163629924
8.326672684688674e-17,0.05842899798300471
0.010000000000000009,0.05354015163629932
0.02000000000000001,0.048870940333780366
0.03000000000000001,0.04442101277611975
0.04000000000000001,0.04019001934429427
0.05000000000000001,0.036178661597242506
0.06000000000000001,0.03238652046291725
0.07,0.028811301638934365
0.08000000000000002,0.025452009956517103
0.09000000000000001,0.022307663819123497
0.1,0.019379021748098767
0.11000000000000001,0.016663270502669178
0.12000000000000001,0.014158541687919184
0.13,0.011863361312242374
0.14,0.009776438889642698
0.15000000000000002,0.00789776641893505
0.16,0.006223893682144318
0.17,0.004753029595248714
0.18000000000000016,0.003483429261243679
0.19000000000000017,0.002413601881724889
0.20000000000000015,0.001542772224494544
0.21000000000000016,0.0008678528373834322
0.22000000000000017,0.000386965285015535
0.23000000000000015,0.00009828415195207215
0.24000000000000016,3.45943861935642e-8
0.25000000000000017,0.00009134116786309841
0.2600000000000002,0.00036949603996988545
0.27000000000000013,0.000832671120525149
0.28000000000000014,0.00147910519157941
0.29000000000000015,0.002307086394535359
0.30000000000000016,0.0033151483781820625
0.31000000000000016,0.004501598497255031
0.3200000000000002,0.005864626393469109
0.3300000000000002,0.007402633045589448
0.3400000000000002,0.009114062102816622
0.34999999999999987,0.010997398020047726
0.3599999999999999,0.013051024967864575
0.3699999999999999,0.015273636693886178
0.3799999999999999,0.01766389042171701
0.38999999999999985,0.0202204443057529
0.39999999999999986,0.022941988215676973
0.40999999999999986,0.02582724250643044
0.4199999999999999,0.02887441395101774
0.4299999999999999,0.03208276908993646
0.43999999999999984,0.035451361924737176
0.44999999999999984,0.038979123537677254
0.45999999999999985,0.04266500612182553
0.46999999999999986,0.04650798229518113
0.47999999999999987,0.050506473138158425
0.4899999999999999,0.0546595556805716
0.4999999999999999,0.058967019509524043
0.5099999999999999,0.06342807167627065
0.5200000000000002,0.0680419313265577
0.5300000000000002,0.0728078293962579
0.5400000000000003,0.07772500831762313
0.5500000000000003,0.0827912681298405
0.5600000000000003,0.08800744690599976
0.5700000000000003,0.09337311172287588
0.5800000000000003,0.09888774916690257
0.5900000000000003,0.10455085107847042
0.6000000000000002,0.11036191446292401
0.6100000000000002,0.1163200449686353
0.6200000000000002,0.12242374432482511
0.6300000000000002,0.1286742226041412
0.6400000000000002,0.1350712335092708
0.6500000000000002,0.14161453197862894
0.6600000000000003,0.1483038741760601
0.6700000000000003,0.15513901748065845
0.6800000000000003,0.16211898051186951
0.6900000000000002,0.16924305199414053
0.7000000000000002,0.17651255970742963
0.7100000000000002,0.18392752490552733
0.7200000000000002,0.1914879688515444
0.7300000000000002,0.19919391281791998
0.7400000000000002,0.2070453780864266
0.7500000000000002,0.2150413869882487
0.7600000000000002,0.22318197043520666
0.7700000000000001,0.2314685365444657
0.7800000000000001,0.23990138025687519
0.7900000000000001,0.2484807983082235
0.8000000000000002,0.25720708924751845
0.8100000000000002,0.2660805534555292
0.8200000000000002,0.27510018864494384
0.8300000000000002,0.28426701649443264
0.8400000000000002,0.2935823731686169
0.8500000000000002,0.30304684780152635
0.8600000000000001,0.31266103659367583
0.8700000000000001,0.32242554295447456
0.8800000000000001,0.3323409776486832
0.8900000000000001,0.3424062069783981
0.9000000000000001,0.35262372534681075
0.9100000000000001,0.3629945649499131
0.9200000000000002,0.37351965046480706
0.9300000000000002,0.38419992350350674
0.9400000000000001,0.3950363431362648
0.9500000000000001,0.40602914013061864
0.9600000000000001,0.4171792643006632
0.9700000000000001,0.42848888080203695
0.9800000000000001,0.43995929195009487
0.9900000000000001,0.4515918324933782
1.,0.46338787098263123
1.01,0.47534846746041637
1.02,0.48747449127083586
1.03,0.49976861020140717
1.04,0.5122325848750605
1.05,0.5248682324259218
1.06,0.5376774295888164
1.07,0.5506617295577918
1.08,0.563823038818665
1.09,0.5771641721507393
1.1,0.5906874838010693
1.11,0.6043954229822353
1.12,0.6182905404343505
1.1300000000000001,0.6323749988722396
1.1400000000000001,0.6466521487172735
1.15,0.6611250549172873
1.1600000000000001,0.6757969000674173
1.17,0.6906710272448882
1.18,0.7057508430427446
1.19,0.7210401797448205
1.2,0.7365430057862621
1.21,0.7522635075155935
1.22,0.7682061946118501
1.23,0.7843759099298035
1.24,0.800777404322353
1.25,0.8174159667614134
1.26,0.834297278896655
1.27,0.8514280282291096
1.28,0.8688139359128579
1.29,0.8864618267168798
1.3,0.9043793043298656
1.31,0.9225749250061399
1.3199999999999998,0.9410562552944399
1.33,0.9598324161617855
1.3399999999999999,0.9789144241791541
1.3499999999999999,0.9983122029346516
1.3599999999999999,1.0180369504879567
1.3700000000000003,1.038102581995576
1.3800000000000003,1.0585222525914546
1.3900000000000003,1.079310507715396
1.4000000000000004,1.1004860073497715
1.4100000000000004,1.1220653661743702
1.4200000000000004,1.144070139591229
1.4300000000000004,1.1665232361008346
1.4400000000000004,1.1894500876612013
1.4500000000000004,1.2128806593818942
1.4600000000000004,1.2368476427460076
1.4700000000000004,1.2613896203222796
1.4800000000000004,1.286551520324116
1.4900000000000002,1.3123847768524644
1.5000000000000004,1.3389521267582012
1.5100000000000002,1.3663291667357198
1.5200000000000002,1.3946080390957079
1.5300000000000002,1.42390572719646
1.5400000000000003,1.4543743081966762
1.5500000000000003,1.4862189454254948
1.5600000000000003,1.5197308148976094
1.5700000000000003,1.5553564966516262
1.5800000000000003,1.5938656835408613

==> HJPR2-arxiv_v2 copy/Figures/LambdaStardatabeta2.csv <==
-1.5899999999999999,3.0437254262642846
-1.58,2.9315452979986336
-1.5699999999999998,2.8520708629231013
-1.56,2.787906921460845
-1.55,2.7329185961734366
-1.54,2.6840742814829515
-1.53,2.639600163798443
-1.52,2.598364749739474
-1.51,2.5596125338727553
-1.5,2.522821068955062
-1.49,2.48756946104179
-1.48,2.453756728994738
-1.47,2.420999963042076
-1.46,2.3892172234677647
-1.45,2.358282253996119
-1.44,2.3280982906405843
-1.43,2.298588183560283
-1.42,2.2696875540503365
-1.41,2.241340945490254
-1.4,2.213505991952538
-1.3900000000000001,2.1861404392902406
-1.38,2.1592138003968016
-1.37,2.132695234247529
-1.36,2.1065585417047785
-1.3499999999999999,2.080784855489567
-1.3399999999999999,2.0553501784313304
-1.3299999999999998,2.03023762368295
-1.3199999999999998,2.005434301770176
-1.3099999999999998,1.980922249135891
-1.2999999999999998,1.9566885720631213
-1.2899999999999998,1.9327239253216506
-1.2799999999999998,1.9090165834173516
-1.2699999999999998,1.8855553612450946
-1.2599999999999998,1.86233134181653
-1.2499999999999998,1.8393378027230016
-1.2399999999999998,1.8165669191667884
-1.23,1.7940103033847254
-1.2199999999999998,1.7716613985439973
-1.21,1.7495142154293355
-1.2,1.727564415213783
-1.19,1.7058058555371973
-1.18,1.6842331620647115
-1.17,1.6628417163548252
-1.16,1.6416272280998552
-1.15,1.6205858335305576
-1.14,1.5997140101836682
-1.13,1.5790077822260775
-1.1199999999999999,1.5584637794856229
-1.1099999999999999,1.538078829572969
-1.0999999999999999,1.5178499392592513
-1.0899999999999999,1.4977742782123387
-1.0799999999999998,1.4778485577833025
-1.0699999999999998,1.4580709287006544
-1.06,1.4384390443787103
-1.0499999999999998,1.4189506653614516
-1.04,1.3996036523653403
-1.03,1.3803959590263157
-1.02,1.3613256253614452
-1.0099999999999998,1.3423890552529056
-0.9999999999999998,1.3235863260770602
-0.9899999999999998,1.3049159224486417
-0.9799999999999998,1.28637633977028
-0.9699999999999998,1.267966123632306
-0.9599999999999997,1.2496838670830548
-0.9499999999999997,1.2315282081026209
-0.9399999999999997,1.2134971222489512
-0.9299999999999998,1.1955879574214952
-0.9199999999999998,1.17780189758702
-0.9099999999999998,1.1601379816095272
-0.8999999999999998,1.142595270520053
-0.8899999999999998,1.1251728466774529
-0.8799999999999998,1.107869812973007
-0.8699999999999998,1.090685292075942
-0.8599999999999998,1.0736184257172101
-0.8499999999999998,1.0566649889354747
-0.84,1.039827512959442
-0.83,1.023105814058039
-0.82,1.006499386589344
-0.8099999999999999,0.9900077314791544
-0.7999999999999999,0.9736303560800281
-0.7899999999999999,0.9573667740345213
-0.78,0.9412165051424687
-0.77,0.9251784371775134
-0.76,0.9092491660725236
-0.75,0.8934321855311254
-0.74,0.8777273564103307
-0.73,0.8621345400831242
-0.72,0.846653598435281
-0.71,0.8312843938622143
-0.7,0.8160267892658479
-0.69,0.8008806480515165
-0.6799999999999999,0.785845096668832
-0.6699999999999999,0.7709171496002161
-0.6599999999999999,0.7561006404407642
-0.6499999999999999,0.7413957627387948
-0.6399999999999999,0.7268027110546236
-0.6299999999999999,0.7123216809694134
-0.6199999999999999,0.6979528690941335
-0.6099999999999999,0.6836964730786275
-0.5999999999999999,0.6695526916207954
-0.59,0.6555208837165724
-0.58,0.6415989673821139
-0.57,0.6277906342098472
-0.5599999999999999,0.6140964071207653
-0.5499999999999999,0.6005168163254776
-0.5399999999999999,0.5870523994951652
-0.5299999999999999,0.5737037019382042
-0.5199999999999999,0.5604712767826979
-0.5099999999999999,0.5473556851651762
-0.5,0.5343558798624024
-0.49,0.5214725697368381
-0.48,0.508708221592651
-0.47,0.49606371911758373
-0.46,0.48353996599025717
-0.45,0.4711378866454755
-0.44,0.4588584270811882
-0.43,0.4467025557100704
-0.42,0.434670770063777
-0.41000000000000003,0.42276307765919485
-0.4,0.4109822520206293
-0.39,0.3993295721748571
-0.38,0.3878063566323037
-0.37,0.3764139654613581
-0.36,0.3651538025185446
-0.35,0.35402731784993935
-0.33999999999999997,0.343035664105385
-0.32999999999999985,0.3321805004212165
-0.31999999999999984,0.3214637751000379
-0.30999999999999983,0.31088723010484604
-0.2999999999999998,0.3004526748626638
-0.28999999999999987,0.290161990735268
-0.27999999999999986,0.280017135916053
-0.26999999999999985,0.27002062293117035
-0.25999999999999984,0.2601744844268622
-0.24999999999999983,0.2504803841599037
-0.23999999999999985,0.24094050462061178
-0.22999999999999984,0.23155712508320586
-0.21999999999999986,0.2223326289783911
-0.20999999999999985,0.2132697982380464
-0.19999999999999984,0.20437299566973025
-0.18999999999999984,0.1956425205852167
-0.17999999999999985,0.18708082041319113
-0.16999999999999985,0.1786904539177323
-0.15999999999999992,0.17047409990531162
-0.1499999999999999,0.16243563590390991
-0.13999999999999993,0.154579367986328
-0.12999999999999992,0.14690505101362739
-0.11999999999999991,0.1394151180123642
-0.10999999999999992,0.13211210230929032
-0.09999999999999992,0.12499864461864851
-0.08999999999999991,0.11808178122815279
-0.07999999999999992,0.11135953404799212
-0.06999999999999992,0.10483335738792435
-0.059999999999999915,0.09850514031299419
-0.04999999999999992,0.09237682756679613
-0.039999999999999925,0.08645510130171649
-0.029999999999999916,0.08073685563325522
-0.019999999999999907,0.07522211622115882
-0.009999999999999926,0.06991159412984602
8.326672684688674e-17,0.06480600792978498
0.010000000000000009,0.059911594129845994
0.02000000000000001,0.05522211622115876
0.03000000000000001,0.0507368556332551
0.04000000000000001,0.046455101301716345
0.05000000000000001,0.042376827566795935
0.06000000000000001,0.038505140312994
0.07,0.03483335738792415
0.08000000000000002,0.03135953404799194
0.09000000000000001,0.028081781228152632
0.1,0.02499864461864839
0.11000000000000001,0.02211210230929024
0.12000000000000001,0.019415118012364178
0.13,0.016905051013627395
0.14,0.014579367986328022
0.15000000000000002,0.012435635903909992
0.16,0.010474099905311715
0.17,0.008690453917732426
0.18000000000000016,0.007080820413191219
0.19000000000000017,0.005642520585216783
0.20000000000000015,0.004372995669730314
0.21000000000000016,0.003269798238046427
0.22000000000000017,0.0023326289783910867
0.23000000000000015,0.0015571250832058722
0.24000000000000016,0.0009405046206117824
0.25000000000000017,0.0004803841599037052
0.2600000000000002,0.00017448442686215232
0.27000000000000013,0.000020622931170335805
0.28000000000000014,0.000017135916052952397
0.29000000000000015,0.00016199073526797138
0.30000000000000016,0.00045267486266384327
0.31000000000000016,0.0008872301048461449
0.3200000000000002,0.0014637751000379576
0.3300000000000002,0.0021805004212166017
0.3400000000000002,0.0030356641053850032
0.34999999999999987,0.004027317849939364
0.3599999999999999,0.00515380251854454
0.3699999999999999,0.006413965461357973
0.3799999999999999,0.007806356632303592
0.38999999999999985,0.009329572174857026
0.39999999999999986,0.010982252020629218
0.40999999999999986,0.012763077659194738
0.4199999999999999,0.0146707700637769
0.4299999999999999,0.016702555710070302
0.43999999999999984,0.01885842708118801
0.44999999999999984,0.021137886645475376
0.45999999999999985,0.02353996599025704
0.46999999999999986,0.02606371911758358
0.47999999999999987,0.02870822159265088
0.4899999999999999,0.03147256973683804
0.4999999999999999,0.03435587986240224
0.5099999999999999,0.037355685165176206
0.5200000000000002,0.04047127678269809
0.5300000000000002,0.04370370193820433
0.5400000000000003,0.047052399495165265
0.5500000000000003,0.05051681632547764
0.5600000000000003,0.05409640712076544
0.5700000000000003,0.0577906342098472
0.5800000000000003,0.061598967382113845
0.5900000000000003,0.06552088371657244
0.6000000000000002,0.06955269162079566
0.6100000000000002,0.0736964730786277
0.6200000000000002,0.07795286909413371
0.6300000000000002,0.08232168096941367
0.6400000000000002,0.08680271105462375
0.6500000000000002,0.09139576273879513
0.6600000000000003,0.09610064044076455
0.6700000000000003,0.10091714960021633
0.6800000000000003,0.10584509666883224
0.6900000000000002,0.1108806480515167
0.7000000000000002,0.11602678926584803
0.7100000000000002,0.12128439386221446
0.7200000000000002,0.12665359843528112
0.7300000000000002,0.1321345400831242
0.7400000000000002,0.1377273564103308
0.7500000000000002,0.14343218553112547
0.7600000000000002,0.14924916607252375
0.7700000000000001,0.15517843717751328
0.7800000000000001,0.16121650514246855
0.7900000000000001,0.16736677403452155
0.8000000000000002,0.17363035608002825
0.8100000000000002,0.18000773147915455
0.8200000000000002,0.18649938658934406
0.8300000000000002,0.19310581405803923
0.8400000000000002,0.19982751295944218
0.8500000000000002,0.2066649889354752
0.8600000000000001,0.21361842571721062
0.8700000000000001,0.2206852920759424
0.8800000000000001,0.22786981297300724
0.8900000000000001,0.2351728466774533
0.9000000000000001,0.2425952705200532
0.9100000000000001,0.2501379816095275
0.9200000000000002,0.2578018975870201
0.9300000000000002,0.2655879574214952
0.9400000000000001,0.27349712224895134
0.9500000000000001,0.2815282081026209
0.9600000000000001,0.2896838670830548
0.9700000000000001,0.2979661236323061
0.9800000000000001,0.3063763397702802
0.9900000000000001,0.31491592244864186
1.,0.3235863260770603
1.01,0.33238905525290563
1.02,0.34132562536144506
1.03,0.3503959590263155
1.04,0.35960365236534
1.05,0.36895066536145193
1.06,0.37843904437871023
1.07,0.3880709287006552
1.08,0.3978485577833031
1.09,0.40777427821238377
1.1,0.41784993925925173
1.11,0.42807882957296983
1.12,0.43846377948562354
1.1300000000000001,0.4490077822260782
1.1400000000000001,0.45971401018366864
1.15,0.47058583353055794
1.1600000000000001,0.4816272280998559
1.17,0.49284171635482554
1.18,0.5042331620647115
1.19,0.5158058555371975
1.2,0.5275644152137828
1.21,0.5395142154293355
1.22,0.5516613985439975
1.23,0.5640103033847254
1.24,0.5765669191667889
1.25,0.5893378027230021
1.26,0.6023313418165301
1.27,0.6155553612450948
1.28,0.6290165834173518
1.29,0.6427239253216506
1.3,0.656688572063121
1.31,0.670922249135891
1.3199999999999998,0.6854343017701754
1.33,0.7002376236829495
1.3399999999999999,0.7153501784313303
1.3499999999999999,0.7307848554895673
1.3599999999999999,0.746558541704778
1.3700000000000003,0.7626952342475295
1.3800000000000003,0.779213800396803
1.3900000000000003,0.7961404392902411
1.4000000000000004,0.8135059919525394
1.4100000000000004,0.8313409454902547
1.4200000000000004,0.8496875540503368
1.4300000000000004,0.8685881835602838
1.4400000000000004,0.8880982906405857
1.4500000000000004,0.9082822539961195
1.4600000000000004,0.9292172234677656
1.4700000000000004,0.9509999630420758
1.4800000000000004,0.9737567289947386
1.4900000000000002,0.9975694610417891
1.5000000000000004,1.022821068955063
1.5100000000000002,1.049612533872756
1.5200000000000002,1.0783647497394737
1.5300000000000002,1.1096001637984445
1.5400000000000003,1.144074281482955
1.5500000000000003,1.182918596173435
1.5600000000000003,1.2279069214608445
1.5700000000000003,1.2820708629231028
1.5800000000000003,1.3515452979986353

==> HJPR2-arxiv_v2 copy/Figures/Lambda_plots.tikz <==
\begin{tikzpicture}
\begin{axis}[halfwidth, lineplot,
		xlabel=$\alpha$,
            ylabel=$\Lambda(\alpha)$,
            xmin = {-1.5},
            xmax = {1.5},
            ymin = {-.2},
            ymax = {1.3},
            xtick = {-1.5,-0.75,0,0.75,1.5},
            ytick = {0,.4,.8,1.2,1.6}
      ]
\addplot+[
color = {rgb,256:red,217;green,95;blue,2}, 
line width = 2,
solid,
mark = none]  table [x index=0, y index=1, col sep=comma] {Figures/Lambdadatabeta1.csv};
\addplot+[
color = {rgb,256:red,27;green,158;blue,119}, 
line width = 2,
dashed,
mark = none]  table [x index=0, y index=1, col sep=comma] {Figures/Lambdadatabeta2.csv};
\end{axis}
\end{tikzpicture}

==> HJPR2-arxiv_v2 copy/Figures/Lambda_star_plots.tikz <==
\begin{tikzpicture}
\begin{axis}[halfwidth, lineplot,
		xlabel=$x$ ,
            ylabel=$\Lambda^*(x)$,
            xmin = {-1.5},
            xmax = {1.5},
            ymin = {-.2},
            ymax = {3.3},
            xtick = {-1.5,-0.75,0,0.75,1.5}
      ]

 \addplot+[
color = {rgb,256:red,217;green,95;blue,2}, 
line width = 2,
solid,
mark = none]  table [x index=0, y index=1, col sep=comma] {Figures/LambdaStardatabeta1.csv};
\addplot+[
color = {rgb,256:red,27;green,158;blue,119}, 
line width = 2,
dashed,
mark = none]  table [x index=0, y index=1, col sep=comma] {Figures/LambdaStardatabeta2.csv};
\end{axis}
\end{tikzpicture}

==> HJPR2-arxiv_v2 copy/Figures/Lambdadatabeta1.csv <==
-2.,0.5476592834166718
-1.9,0.4629289135012553
-1.8,0.3849743429108251
-1.7,0.3138900898775177
-1.6,0.24968306194061654
-1.5,0.19227517507897723
-1.4000000000000001,0.14151193773975074
-1.3,0.09717617411126978
-1.2,0.059005460448547514
-1.0999999999999999,0.0267115404658881
-1.,-3.2434965610798724e-16
-0.8999999999999999,-0.02141124044545124
-0.7999999999999998,-0.037775627108782336
-0.6999999999999998,-0.04930442982656519
-0.5999999999999999,-0.056156162528039254
-0.4999999999999998,-0.058428994607812916
-0.3999999999999999,-0.056156162528039545
-0.29999999999999993,-0.049304429826565084
-0.1999999999999999,-0.03777562710878225
-0.09999999999999987,-0.021411240445450706
0.,-7.895486201589242e-17
0.1,0.02671154046588867
0.2,0.05900546044854778
0.30000000000000027,0.09717617411127018
0.40000000000000024,0.14151193773975096
0.5000000000000002,0.19227517507897718
0.6000000000000001,0.2496830619406167
0.7000000000000001,0.31389008987751765
0.8,0.384974342910825
0.9000000000000004,0.4629289135012559
1.0000000000000004,0.5476592834166722
1.1000000000000003,0.6389867213977685
1.2000000000000002,0.7366569778552867
1.3000000000000003,0.8403529585864149
1.4000000000000001,0.9497097452775484
1.5,1.0643303222041984
1.6,1.1838006081858823
1.7,1.307702777885704
1.8000000000000003,1.4356262799780168
1.9000000000000004,1.5671763393299754
2.0000000000000004,1.7019800202995068

==> HJPR2-arxiv_v2 copy/Figures/Lambdadatabeta2.csv <==
-2.,0.6822257217876165
-1.9,0.5766743939399769
-1.8,0.4785062542482065
-1.7,0.38838187066743346
-1.6,0.30682250258800203
-1.5,0.2341561120347459
-1.4000000000000001,0.17048115428798363
-1.3,0.1156581340440585
-1.2,0.06933264738778688
-1.0999999999999999,0.030985602588716955
-1.,-1.808039596186757e-16
-0.8999999999999999,-0.024268475281445212
-0.7999999999999998,-0.04242764450159868
-0.6999999999999998,-0.054997823956058386
-0.5999999999999999,-0.062374928584296385
-0.4999999999999998,-0.06480598780933453
-0.3999999999999999,-0.062374928584296066
-0.29999999999999993,-0.05499782395605837
-0.1999999999999999,-0.04242764450159871
-0.09999999999999987,-0.02426847528144508
0.,-1.0033262850502968e-18
0.1,0.030985602588716993
0.2,0.06933264738778702
0.30000000000000027,0.11565813404405859
0.40000000000000024,0.17048115428798377
0.5000000000000002,0.2341561120347459
0.6000000000000001,0.306822502588002
0.7000000000000001,0.3883818706674335
0.8,0.47850625424820636
0.9000000000000004,0.5766743939399773
1.0000000000000004,0.682225721787617
1.1000000000000003,0.7944199303399355
1.2000000000000002,0.9124917167892691
1.3000000000000003,1.0356943183480136
1.4000000000000001,1.1633296435030136
1.5,1.2947658669575497
1.6,1.4294449617815344
1.7,1.5668830714372888
1.8000000000000003,1.706666350528617
1.9000000000000004,1.8484443333042202
2.0000000000000004,1.9919222828447518

==> HJPR2-arxiv_v2 copy/Figures/beta1.csv <==
0.,1.0619458698954558
0.01,1.0902606512224953
0.02,1.1185527958158703
0.03,1.1467997392733773
0.04,1.174979061365154
0.05,1.2030685568991015
0.06,1.2310463051372726
0.07,1.2588907373063591
0.08,1.2865807017672164
0.09,1.3140955264349174
0.1,1.3414150780716287
0.11,1.3685198181091789
0.12,1.3953908546959126
0.13,1.4220099907027373
0.14,1.4483597674654631
0.15,1.4744235040840188
0.16,1.5001853321432153
0.17,1.52563022576376
0.18,1.5507440269356763
0.19,1.5755134661284573
0.2,1.5999261782127898
0.21,1.6239707137669372
0.22,1.6476365458765727
0.23,1.6709140725695573
0.24,1.6937946150566945
0.25,1.716270411975584
0.26,1.7383346098572496
0.27,1.759981250054148
0.28,1.781205252383478
0.29,1.802002395751444
0.3,1.8223692960323976
0.31,1.8423033814817356
0.32,1.8618028659632404
0.33,1.880866720270459
0.34,1.899494641817955
0.35000000000000003,1.917687022972081
0.36,1.9354449182826343
0.37,1.952770010866582
0.38,1.969664578183333
0.39,1.986131457427993
0.4,2.002174010755002
0.41000000000000003,2.017796090529725
0.42,2.0330020047902058
0.43,2.047796483085647
0.44,2.0621846428423876
0.45,2.076171956392476
0.46,2.089764218784482
0.47000000000000003,2.1029675164811086
0.48,2.1157881970336305
0.49,2.1282328398091956
0.5,2.140308227833776
0.51,2.1520213208010266
0.52,2.163379229285593
0.53,2.1743891901885073
0.54,2.1850585434322936
0.55,2.1953947099141935
0.56,2.205405170717599
0.5700000000000001,2.2150974475742835
0.58,2.224479084563328
0.59,2.233557631026741
0.6,2.242340625676626
0.61,2.2508355818643055
0.62,2.259049973978056
0.63,2.2669912249329576
0.64,2.2746666947138254
0.65,2.2820836699301617
0.66,2.289249354340551
0.67,2.296170860302845
0.68,2.3028552011058205
0.6900000000000001,2.3093092841376865
0.7000000000000001,2.3155399048468253
0.71,2.3215537414504763
0.72,2.3273573503476
0.73,2.3329571621929412
0.74,2.3383594785902595
0.75,2.3435704693637898
0.76,2.3485961703682445
0.77,2.353442481798994
0.78,2.3581151669654794
0.79,2.362619851492403
0.8,2.3669620229147457
0.81,2.3711470306342335
0.8200000000000001,2.3751800862064156
0.8300000000000001,2.3790662639290954
0.84,2.382810501704413
0.85,2.3864176021483994
0.86,2.3898922339233404
0.87,2.3932389332697714
0.88,2.396462105716342
0.89,2.3995660279471913
0.9,2.402554849807827
0.91,2.4054325964317798
0.92,2.4082031704715625
0.93,2.4108703544186483
0.9400000000000001,2.413437812998305
0.9500000000000001,2.415909095626231
0.96,2.4182876389149346
0.97,2.420576769218794
0.98,2.4227797052076383
0.99,2.42489956045957
1.,2.426939346064555

==> HJPR2-arxiv_v2 copy/Figures/beta2.csv <==
0.,1.0619458698954558
0.01,0.893087306316847
0.02,0.7421392885746101
0.03,0.608314167991989
0.04,0.4908278945753451
0.05,0.38890178577203327
0.06,0.3017642589254257
0.07,0.22865251598121827
0.08,0.16881416954572948
0.09,0.12150880006209364
0.1,0.08600943464231003
0.11,0.06160393895938565
0.12,0.04759631454933988
0.13,0.04330789488270126
0.14,0.04807843462291039
0.15,0.06126708757825128
0.16,0.08225326995891091
0.17,0.11043740665433877
0.18,0.14524155933437477
0.19,0.18610993623515348
0.2,0.23250928450514285
0.21,0.2839291669459181
0.22,0.3398821258761817
0.23,0.3999037376677501
0.24,0.46355256224179
0.25,0.5304099924677432
0.26,0.6000800089722924
0.27,0.6721888463401173
0.28,0.7463845770719812
0.29,0.8223366199595237
0.3,0.8997351797435202
0.31,0.9782906250462302
0.32,1.057732811613957
0.33,1.1378103578784762
0.34,1.218289879751464
0.35000000000000003,1.2989551914114266
0.36,1.3796064786344244
0.37,1.4600594509652618
0.38,1.54014447873202
0.39,1.619705720580086
0.4,1.6986002468501198
0.41000000000000003,1.7766971637523525
0.42,1.8538767429052498
0.43,1.930029560413633
0.44,2.005055649266314
0.45,2.0788636684399258
0.46,2.1513700917083725
0.47000000000000003,2.2224984187798213
0.48,2.2921784110178187
0.49,2.3603453536537558
0.5,2.426939346064554
0.51,2.491904621376534
0.52,2.5551888963616705
0.53,2.6167427523202385
0.54,2.676519047391924
0.55,2.734472360506853
0.56,2.790558466979629
0.5700000000000001,2.844733845561109
0.58,2.896955216594982
0.59,2.947179110778638
0.6,2.995361467898345
0.61,3.0414572647975184
0.62,3.0854201717428573
0.63,3.127202236273938
0.64,3.166753593558205
0.65,3.2040222022223475
0.66,3.2389536045933554
0.67,3.2714907102550193
0.68,3.3015736018094692
0.6900000000000001,3.3291393617248595
0.7000000000000001,3.354121919151577
0.71,3.3764519155960784
0.72,3.396056588355812
0.73,3.412859670637502
0.74,3.4267813073052054
0.75,3.4377379852313155
0.76,3.445642477255987
0.77,3.4504037987923795
0.78,3.451927176151706
0.79,3.4501140256982126
0.8,3.4448619429834366
0.81,3.4360647010463623
0.8200000000000001,3.4236122571069956
0.8300000000000001,3.4073907669183185
0.84,3.3872826060818824
0.85,3.363166397669808
0.86,3.3349170455343256
0.87,3.3024057727225795
0.88,3.265500164450323
0.89,3.2240642151234127
0.9,3.177958378929034
0.91,3.127039623551738
0.92,3.071161486599614
0.93,3.010174134356774
0.9400000000000001,2.943924422505468
0.9500000000000001,2.8722559584896317
0.96,2.795009165215916
0.97,2.712021345813767
0.98,2.623126749198491
0.99,2.528156636202908
1.,2.4269393460645716

==> HJPR2-arxiv_v2 copy/Figures/betas.tikz <==
\begin{tikzpicture}[]
\begin{axis}[lineplot,
			width = 75mm,
			height = 75mm,
			ylabel = {$\beta(s)$}, 
			xmin = {-0.03},
			xmax = {1.03},
			ymin= {0},
			ymax = {3.6},
			xlabel = {$s$},
			ytick = {.5,1,1.5,2,2.5,3},
			xtick = {0, 0.25, 0.5, 0.75, 1.0}
]

\addplot+ [
color = {rgb,256:red,217;green,95;blue,2},
line width=2,
solid,
mark = none]
table [x index=0, y index=1, col sep=comma] {Figures/beta1.csv};

\addplot+ [
color = {rgb,256:red,27;green,158;blue,119}, 
line width=2,
dashed,
mark = none]
table [x index=0, y index=1, col sep=comma] {Figures/beta2.csv};
\end{axis}
\end{tikzpicture}
